Euclid preparation: XVIII. Cosmic Dawn Survey. Spitzer observations of the Euclid deep fields and calibration fields

We present a new infrared survey covering the three Euclid deep fields and four other Euclid calibration fields using Spitzer's Infrared Array Camera (IRAC). We have combined these new observations with all relevant IRAC archival data of these fields in order to produce the deepest possible mosaics of these regions. In total, these observations represent nearly 11% of the total Spitzer mission time. The resulting mosaics cover a total of approximately 71.5deg$^2$ in the 3.6 and 4.5um bands, and approximately 21.8deg$^2$ in the 5.8 and 8um bands. They reach at least 24 AB magnitude (measured to sigma, in a 2.5 arcsec aperture) in the 3.6um band and up to ~ 5 mag deeper in the deepest regions. The astrometry is tied to the Gaia astrometric reference system, and the typical astrometric uncertainty for sources with 16<[3.6]<19 is <0.15 arcsec. The photometric calibration is in excellent agreement with previous WISE measurements. We have extracted source number counts from the 3.6um band mosaics and they are in excellent agreement with previous measurements. Given that the Spitzer Space Telescope has now been decommissioned these mosaics are likely to be the definitive reduction of these IRAC data. This survey therefore represents an essential first step in assembling multi-wavelength data on the Euclid deep fields which are set to become some of the premier fields for extragalactic astronomy in the 2020s.

==> AuthorList.txt <==
Andrea Moneti, H.J. McCracken, M. Shuntov, O.B. Kauffmann, P. Capak, I. Davidzon, O. Ilbert, C. Scarlata, S. Toft, J. Weaver, R. Chary, J. Cuby, A.L. Faisst, D.C. Masters, C. McPartland, B. Mobasher, D.B. Sanders, R. Scaramella, D. Stern, I. Szapudi, H. Teplitz, L. Zalesky, A. Amara, N. Auricchio, C. Bodendorf, D. Bonino, E. Branchini, S. Brau-Nogue, M. Brescia, J. Brinchmann, V. Capobianco, C. Carbone, J. Carretero, F.J. Castander, M. Castellano, S. Cavuoti, A. Cimatti, R. Cledassou, G. Congedo, C.J. Conselice, L. Conversi, Y. Copin, L. Corcione, A. Costille, M. Cropper, A. Da Silva, H. Degaudenzi, M. Douspis, F. Dubath, C.A.J. Duncan, X. Dupac, S. Dusini, S. Farrens, S. Ferriol, P. Fosalba, M. Frailis, E. Franceschi, M. Fumana, B. Garilli, B. Gillis, C. Giocoli, B.R. Granett, A. Grazian, F. Grupp, S.V.H. Haugan, H. Hoekstra, W. Holmes, F. Hormuth, P. Hudelot, K. Jahnke, S. Kermiche, A. Kiessling, M. Kilbinger, T. Kitching, R. Kohley, M. Kuemmel, M. Kunz, H. Kurki-Suonio, S. Ligori, P.B. Lilje, I. Lloro, E. Maiorano, O. Mansutti, O. Marggraf, K. Markovic, F. Marulli, R. Massey, S. Maurogordato, M. Meneghetti, E. Merlin, G. Meylan, M. Moresco, L. Moscardini, E. Munari, S.M. Niemi, C. Padilla, S. Paltani, F. Pasian, K. Pedersen, S. Pires, M. Poncet, L. Popa, L. Pozzetti, F. Raison, R. Rebolo, J. Rhodes, H. Rix, M. Roncarelli, E. Rossetti, R. Saglia, P. Schneider, A. Secroun, G. Seidel, S. Serrano, C. Sirignano, G. Sirri, L. Stanco, P. Tallada-Crespi, A.N. Taylor, I. Tereno, R. Toledo-Moreo, F. Torradeflot, Y. Wang, N. Welikala, J. Weller, G. Zamorani, J. Zoubian, S. Andreon, S. Bardelli, S. Camera, J. Gracia-Carpio, E. Medinaceli, S. Mei, G. Polenta, E. Romelli, F. Sureau, M. Tenti, T. Vassallo, A. Zacchei, E. Zucca, C. Baccigalupi, A. Balaguera-Antolinez, F. Bernardeau, A. Biviano, M. Bolzonella, E. Bozzo, C. Burigana, R. Cabanac, A. Cappi, C.S. Carvalho, S. Casas, G. Castignani, C. Colodro-Conde, J. Coupon, H.M. Courtois, D. Di Ferdinando, M. Farina, F. Finelli, P. Flose-Reimberg, S. Fotopoulou, S. Galeotta, K. Ganga, J. Garcia-Bellido, E. Gaztanaga, G. Gozaliasl, I. Hook, B. Joachimi, V. Kansal, E. Keihanen, C.C. Kirkpatrick, V. Lindholm, G. Mainetti, D. Maino, R. Maoli, M. Martinelli, N. Martinet, M. Maturi, R. B. Metcalf, G. Morgante, N. Morisset, A. Nucita, L. Patrizii, D. Potter, A. Renzi, G. Riccio, A.G. Sanchez, D. Sapone, M. Schirmer, M. Schultheis, V. Scottez, E. Sefusatti, R. Teyssier, O. Tubio, I. Tutusaus, J. Valiviita, M. Viel, H. Hildebrandt, 

